MieAI: A neural network for calculating optical properties of internally mixed aerosol in atmospheric models

Aerosols influence weather and climate by interacting with radiation through absorption and scattering. These effects heavily rely on the optical properties of aerosols, which are mainly governed by attributes such as morphology, size distribution, and chemical composition. These attributes undergo continuous changes due to chemical reactions and aerosol micro-physics, resulting in significant spatio-temporal variations. Most atmospheric models struggle to incorporate this variability because they use pre-calculated tables to handle aerosol optics. This offline approach often leads to substantial errors in estimating the radiative impacts of aerosols alongwith posing significant computational burdens. To address this challenge, we introduce a novel and computationally efficient machine learning ap proach called MieAI. It allows for online calculation of the optical properties of internally mixed aerosols with a log-normal size distribution. Importantly, MieAI fully incorporates the variability in aerosol chemistry and microphysics. Our evaluation of MieAI against traditional Mie calculations, using number concentrations from ICOsahedral Nonhydrostatic model with Aerosol and Reactive Trace gases (ICON-ART) simulations, demonstrates that MieAI exhibits excellent predictive accuracy for aerosol optical properties. MieAI achieves this with errors well within 10%, and it operates more than 1000 times faster than the benchmark approach of Mie calculations. Due to its generalized nature, the MieAI approach can be implemented in any chemistry transport model which represents aerosol size distribution in the form of log-normally distributed internally mixed modes. This advancement has the potential to replace frequently employed lookup tables and play a substantial role in the ongoing attempts to reduce uncertainties in estimating aerosol radiative forcing.

==> README_copernicus_package_6_2.txt <==
File: README_copernicus_package_6_2.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 6.2, 15 January 2021
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2021 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 9.25, 12 January 2021
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 15 January 2021
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.3, January 2021 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.

==> README_copernicus_package_6_8.txt <==
File: README_copernicus_package_6_8.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 6.8, 28 March 2022
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2022 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 9.46, 25 March 2022
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 18 January 2022
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.4, March 2022 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
